Rugby-Bot: Utilizing Multi-Task Learning & Fine-Grained Features for Rugby League Analysis

Sporting events are extremely complex and require a multitude of metrics to accurate describe the event. When making multiple predictions, one should make them from a single source to keep consistency across the predictions. We present a multi-task learning method of generating multiple predictions for analysis via a single prediction source. To enable this approach, we utilize a fine-grain representation using fine-grain spatial data using a wide-and-deep learning approach. Additionally, our approach can predict distributions rather than single point values. We highlighted the utility of our approach on the sport of Rugby League and call our prediction engine "Rugby-Bot".

==> figures/tab3.csv <==
Team,Expected Points,Actual Points,Over Expected,Run (perc),Run (perc) Rank,Over Expected Rank
Canberra Raiders,0.56,1.04,0.47,41.67%,1,1
Brisbane Broncos,0.54,0.97,0.43,37.18%,6,2
Penrith Panthers,0.56,0.78,0.22,38.39%,5,3
Newcastle Knights,0.56,0.73,0.18,39.80%,2,4
Cronulla-Sutherland Sharks,0.52,0.68,0.16,30.58%,9,5
Manly-Warringah Sea Eagles,0.55,0.66,0.11,25.89%,10,6
North Queensland Cowboys,0.56,0.65,0.09,19.58%,15,7
South Sydney Rabbitohs,0.55,0.6,0.04,24.47%,13,8
Sydney Roosters,0.58,0.57,-0.01,16.16%,16,9
Gold Coast Titans,0.54,0.5,-0.04,38.46%,4,10
Canterbury Bulldogs,0.55,0.51,-0.04,33.79%,8,11
St. George Illawarra Dragons,0.55,0.51,-0.05,39.39%,3,12
Melbourne Storm,0.53,0.48,-0.06,25.24%,11,13
New Zealand Warriors,0.53,0.46,-0.07,20.56%,14,14
Wests Tigers,0.56,0.42,-0.13,37.17%,7,15
Parramatta Eels,0.55,0.38,-0.17,25.00%,12,16
